Modelling Hospital length of stay using convolutive mixtures distributions

Length of hospital stay (LOS) is an important indicator of the hospital activity and management of health care. The skewness in the distribution of LOS poses problems in statistical modelling because it fails to adequately follow the usual traditional distribution such as the log-normal distribution. The aim of this work is to model the variable LOS using the convolution of two distributions; a technique well known in the signal processing community. The specificity of that model is that the variable of interest is considered to be the resulting sum of two random variables with different distributions. One of the variables will feature the patient-related factors in terms their need to recover from their admission condition, while the other models the hospital management process such as the discharging process. Two estimation procedures are proposed. One is the classical maximum likelihood, while the other relates to the expectation maximisation algorithm. We will present some results obtained by applying this model to a set of real data from a group of hospitals in Victoria (Australia).

==> coefficients_disch_all.txt <==
name	mean	sd	lci	uci
Intercept.mu1	2.26356383214533	0.506338695910742	1.27113998816028	3.25598767613038
DoWSunday	-0.124370500163804	0.0488803394212034	-0.220175965429363	-0.0285650348982455
AdmissionUnitCorr.initCardiology	-0.830610245771159	0.277162306831593	-1.37384836716108	-0.287372124381237
AdmissionUnitCorr.initCardioThoracicSurgery	-0.721553183035386	0.245132410492343	-1.20201270760038	-0.241093658470393
AdmissionUnitCorr.initDialysis	-0.856569154036043	0.397233707017355	-1.63514721979006	-0.0779910882820275
AdmissionUnitCorr.initEmergency	-0.509712128704363	0.20004485068042	-0.901800036037987	-0.11762422137074
AdmissionUnitCorr.initOtolaryngologyHeadNeck	-1.88467072552953	0.73984334160574	-3.33476367507678	-0.434577775982285
Intercept.sigma1	0.141037857486032	0.0264023854028181	0.0892891820965088	0.192786532875556


==> coefficients_logit_all.txt <==
name	mean	sd	lci	uci
bs(Age)2	-2.45930975594407	0.278877734322182	-3.00591011521554	-1.91270939667259
bs(Age)3	-0.579835983912292	0.283493815422419	-1.13548386214023	-0.0241881056843516
DoWThursday	0.191764600363292	0.0854645313557911	0.0242541189059414	0.359275081820643
DoWTuesday	0.170199788782828	0.083399032184031	0.00673768570212724	0.333661891863529
DiseaseTypesCorr2	-0.976392963279831	0.0539094498871389	-1.08205548505862	-0.870730441501039
DiseaseTypesCorr3	-2.12512706297154	0.0783337954815831	-2.27866130211544	-1.97159282382764
DiseaseTypesCorr4	-2.93890469422208	0.126005296622097	-3.1858750756014	-2.69193431284277
DiseaseTypesCorr5	-3.66198687282433	0.225849452180712	-4.10465179909852	-3.21932194655013
DiseaseTypesCorr6	-3.52979136456537	0.309716331724259	-4.13683537474492	-2.92274735438582
DiseaseTypesCorr7	-5.23313614502461	1.02359943460743	-7.23939103685518	-3.22688125319404
CountryNameEritrea	3.18433266170793	1.59778441125192	0.0526752156541743	6.31599010776168
CountryNameNorthernIreland	3.2758056431265	1.42710253504205	0.478684674444085	6.07292661180892


==> coefficients_logn_all.txt <==
name	mean	sd	lci	uci
bs(Age)2	1.04292384786125	0.254053877102548	0.544978248740251	1.54086944698224
bs(Age)3	0.791497365187608	0.28227033721277	0.238247504250579	1.34474722612464
MoA03	-0.439984636531161	0.11980734063304	-0.67480702417192	-0.205162248890402
MoA10	-0.234890659899647	0.0946014814039104	-0.420309563451312	-0.0494717563479829
MoA12	-0.28541448255219	0.102507778808141	-0.486329729016146	-0.084499236088235
DoWSaturday	-0.202767391254211	0.0803987727406951	-0.360348985825973	-0.0451857966824485
DoWSunday	-0.190291167891273	0.0814970794910656	-0.350025443693762	-0.0305568920887848
DiseaseTypesCorr2	0.6710451649761	0.06399582925006	0.545613339645982	0.796476990306217
DiseaseTypesCorr3	1.60407477002589	0.268389957747091	1.07803045284159	2.13011908721018
AdmissionUnitCorr.initCardioThoracicSurgery	1.40198024524687	0.500219974868388	0.421549094504831	2.38241139598891
AdmissionUnitCorr.initEmergency	1.21981645349126	0.299862924293859	0.632085121875297	1.80754778510722
AdmissionUnitCorr.initInfectiousDiseases	2.68661382066524	0.355453255078682	1.98992544071102	3.38330220061946
AdmissionUnitCorr.initNeurology	1.27666115550118	0.478858262747633	0.338098960515823	2.21522335048655
AdmissionUnitCorr.initRespiratoryMedicine	1.01448314506734	0.334777451671566	0.35831933979107	1.67064695034361
AdmissionUnitCorr.initStrokeUnit	0.966237478685042	0.459997772299373	0.0646418449782702	1.86783311239181


==> coefficients_recov_all.txt <==
name	mean	sd	lci	uci
DiseaseTypesCorr3	0.653290947336374	0.0893008444838407	0.478261292148047	0.828320602524702
DiseaseTypesCorr4	0.805582286420425	0.0919103717690937	0.625437957753001	0.985726615087849
DiseaseTypesCorr5	1.56175089838403	0.101772958028264	1.36227590064863	1.76122589611943
DiseaseTypesCorr6	1.49120721647861	0.132930786869904	1.23066287421359	1.75175155874362
DiseaseTypesCorr7	2.53846424269154	0.127014971757414	2.28951489804701	2.78741358733607
DiseaseTypesCorr8	4.0194890849436	0.261957684720369	3.50605202289167	4.53292614699552
DiseaseTypesCorr9	4.74770921057072	0.262396496757103	4.2334120769268	5.26200634421464
CountryNameCorrAustria	-0.414544891168847	0.199506931650676	-0.805578477204172	-0.0235113051335223
CountryNameCorrLithuania	0.924148013900434	0.211198173752364	0.510199593345802	1.33809643445507
CountryNameCorrUkraine	-0.367082133648581	0.153532856861195	-0.668006533096524	-0.0661577342006383
MaritalStatusNameCorrSingle	-0.194102005251669	0.0653724768121252	-0.322232059803434	-0.0659719506999036
Intercept.sigma2	-0.896206217707107	0.0300154299356526	-0.955036460380986	-0.837375975033228

